Evolving Modular Soft Robots without Explicit Inter-Module Communication using Local Self-Attention

Modularity in robotics holds great potential. In principle, modular robots can be disassembled and reassembled in different robots, and possibly perform new tasks. Nevertheless, actually exploiting modularity is yet an unsolved problem: controllers usually rely on inter-module communication, a practical requirement that makes modules not perfectly interchangeable and thus limits their flexibility. Here, we focus on Voxel-based Soft Robots (VSRs), aggregations of mechanically identical elastic blocks. We use the same neural controller inside each voxel, but without any inter-voxel communication, hence enabling ideal conditions for modularity: modules are all equal and interchangeable. We optimize the parameters of the neural controller-shared among the voxels-by evolutionary computation. Crucially, we use a local self-attention mechanism inside the controller to overcome the absence of inter-module communication channels, thus enabling our robots to truly be driven by the collective intelligence of their modules. We show experimentally that the evolved robots are effective in the task of locomotion: thanks to self-attention, instances of the same controller embodied in the same robot can focus on different inputs. We also find that the evolved controllers generalize to unseen morphologies, after a short fine-tuning, suggesting that an inductive bias related to the task arises from true modularity.

==> data/box/val.biped.txt <==
attn neumann base
3.2845336920408204 2.7279835540775412 1.6502805113140264
3.2531084496287352 3.0828660797648837 1.751071829425998
3.7303770650931267 3.7447571530602337 0.950316064483094
3.892533862006253 3.3347853600863115 1.3516072775576855
3.564574805977644 3.0423259973923145 0.6210269071150625
5.4412261537412325 3.644928164156178 0.8302453018875646
3.275528559010432 3.215865960859462 3.486147352287281
4.371952319239644 3.397521391899074 1.3076217812843736
4.604937649629705 4.399234086546545 3.8949529642534113
4.341022065177385 3.4625845837986113 3.1107968561960084
5.886672925493269 2.797424634361532 1.2227992646678516
5.898014223678241 4.688630492032797 1.2418204843600478
7.058651590652099 4.525256562351639 0.9044387542300364
5.401917894068361 4.636922353574738 1.1372172631905917
5.818971113854122 3.1822227839612123 0.6969404587326721
2.606777667040627 5.681918497361404 1.356154340851394
2.344911953489752 3.979921078489546 1.3947316231323736
4.569826096617634 5.303071419033341 0.9998303030480088
4.929938489935223 5.154659533444716 1.1778509823971979
4.874653709066041 5.089952266049019 0.3243139374666923
5.431388738860292 0.9330228516436538 1.49626682946849
6.782803726023718 1.8191583791095292 0.9790343886807688
4.516941729099441 3.3623438933600145 1.4755473515750837
6.474467174301081 2.5795521159417283 2.0443454480679435
6.445269754314811 4.398469769294754 0.9777968218992372


==> data/box/val.comb.txt <==
attn neumann base
3.4324833392651213 2.681494283107229 3.672716550031727
2.7649413229224704 3.155103886060672 2.8657514805363955
3.1562947529371805 2.6369548690517823 3.5304324653762107
3.900062499158905 3.4900156451839357 3.2824585428197386
2.711356149997852 2.85736797394273 3.2130751616496385
2.8756759359849746 2.1800014189379318 2.448972667966557
2.590495928508377 2.655714117076016 1.85382585122426
2.8381637964433284 2.4939199704494426 2.1343383114873986
3.709400218985383 2.8628334389279644 2.139595479108462
2.8984076042274545 2.4518507060250925 2.009901945721525
2.9617445912696496 2.658279433558792 1.3774431089385726
3.055371252400064 2.627130868955944 1.550031558012122
3.0764903837438284 2.278818879576613 1.155150436589054
3.0957601910208856 2.2038077150255018 1.3837153811985876
3.169124277883676 2.7661569354477966 1.0476897466493706
2.2709378146688133 2.496021275321649 0.4582615002444028
2.4409289197464847 2.7072442233887903 0.9097711664209522
2.162026613757488 2.314995721118796 1.0191399228710945
2.003997589433974 2.962932045702829 0.7184918724784315
1.7812535426314204 2.201976674387544 0.3622981605867121
2.325632285751332 2.4037968461380923 1.2733211784255372
3.0578376479271387 2.7848612363077483 1.6976625734891042
3.358800246580134 2.98705241199616 1.369848376696322
2.938085425420728 3.1962341492439017 1.4132515520854243
1.1262532525330438 2.3462848637777567 1.2371663606498595


==> data/line/abl.biped.txt <==
mu std t
0.014792199717572146 0.005017919764879197 1
0.03710654009425618 0.04857228984723585 2
0.019491261477572918 0.030602040083585552 3
0.024152516373019243 0.05571475735876721 4
0.0001752323163910817 0.03331532712599844 5
0.03153141185620543 0.052793227816539334 6
0.0015057830563092243 0.0362765649216812 7
0.050231844994696455 0.05164905228711612 8
0.014792199717572146 0.005017919764879197 9
0.014792199717572146 0.005017919764879197 10
0.014792199717572146 0.005017919764879197 11
0.014792199717572146 0.005017919764879197 12
0.014792199717572146 0.005017919764879197 13
0.014792199717572146 0.005017919764879197 14
0.014792199717572146 0.005017919764879197 15
0.014792199717572146 0.005017919764879197 16
0.014792199717572146 0.005017919764879197 17
0.014792199717572146 0.005017919764879197 18
0.014792199717572146 0.005017919764879197 19
0.014792199717572146 0.005017919764879197 20
0.014792199717572146 0.005017919764879197 21
0.014792199717572146 0.005017919764879197 22
0.0030495176830842713 0.021833002591049238 23
0.013689726365594342 0.01702339891019831 24
0.0014023080409412555 0.009631653318028746 25
0.0507008872396689 0.04904395458846849 26
0.004969560426977607 0.00916554216005583 27
0.10064718054104832 0.04381286142796783 28
0.0038540669027931616 0.008394138144642953 29


==> data/line/abl.comb.txt <==
mu std t
0.016573944948719676 0.0071017779065951385 1
0.012664545825567627 0.008350716085042459 2
0.014029707810661624 0.0075100828569197335 3
0.013703800501550446 0.0032935677612194103 4
0.014545196064818782 0.019354815708788786 5
0.0118152497526782 0.014777427601053272 6
0.005869128233406175 0.011406077852227662 7
0.0032613707042231004 0.04596339163517897 8
0.016573944948719676 0.0071017779065951385 9
0.016573944948719676 0.0071017779065951385 10
0.016573944948719676 0.0071017779065951385 11
0.016573944948719676 0.0071017779065951385 12
0.016573944948719676 0.0071017779065951385 13
0.016573944948719676 0.0071017779065951385 14
0.016573944948719676 0.0071017779065951385 15
0.016573944948719676 0.0071017779065951385 16
0.016573944948719676 0.0071017779065951385 17
0.016573944948719676 0.0071017779065951385 18
0.016573944948719676 0.0071017779065951385 19
0.016573944948719676 0.0071017779065951385 20
0.016573944948719676 0.0071017779065951385 21
0.016573944948719676 0.0071017779065951385 22
0.013005386728129236 0.016646191617719325 23
0.014277864426179425 0.03969007665893773 24
0.004847120826627055 0.01403768249637692 25
0.002833650992584483 0.016915029689761003 26
-0.006178180797026389 0.01394710137187055 27
0.014632234543783052 0.007589627221851034 28
0.01218246137376883 0.009999143105500331 29


==> data/line/ae.biped.txt <==
a_mu a_std e_mu e_std i
0.4616513494500076 0.07354382101834338 0.4829905553643712 0.3238677473235361 0
0.8180087257310192 0.19893987556587353 0.740391633313055 0.13063588791072692 1000
0.7104628735991446 0.2218282095150918 0.7287148195535051 0.31871859039772193 2000
1.0 0.09057989876952688 0.5975798378736789 0.179430044749245 3000
0.8683738037101811 0.24703414830955206 0.7466451371952283 0.24468586432161035 4000
1.0 0.257212920169462 0.5094083409419268 0.24325476880945074 5000
1.0 0.10439079552828337 0.42582753012780417 0.26593686616132833 6000
1.0 0.19484359053290973 0.4406783574651216 0.2636675770646201 7000
1.0 0.033387816705684824 0.4078177687519332 0.07173180121240055 8000
1.0 0.04062468535773081 0.3525387853031098 0.12806763829933718 9000
1.0 0.0 0.3813391642353408 0.14063694815479164 10000
1.0 0.18754200654633102 0.16300298072462144 0.24597914522026004 11000
1.0 0.0 0.2359519097706697 0.21611441513299467 12000
1.0 0.0 0.19208396817038995 0.21215792480778126 13000
1.0 0.0 0.3903746170363031 0.20618125885569968 14000
1.0 0.0 0.17733791714350566 0.11025535890990157 15000
1.0 0.08898933265352227 0.08610396689818776 0.06896257075327547 16000
1.0 0.0 0.29093081046852143 0.2385221213699636 17000
1.0 0.0 0.3399636274320049 0.1597096063417805 18000
1.0 0.2433438588404506 0.19088109289125232 0.11803891108441734 19000
1.0 0.0 0.2409397452129088 0.18193871059597866 20000
1.0 0.0 0.3890202217149581 0.0939646753962389 21000
1.0 0.0 0.3238674552449124 0.18447336302404982 22000
1.0 0.06925931209685382 0.20199178582423527 0.1813031892907429 23000
1.0 0.0 0.29143984171226245 0.1702212592186271 24000
1.0 0.17757090676797394 0.122997877933354 0.25502829297112645 25000
1.0 0.22248593849394216 0.08846821597851083 0.11309171303652817 26000
1.0 0.06343461867819832 0.3172085423839384 0.11387636266031358 27000
1.0 0.31613505394640906 0.2895930584844639 0.19264139490832072 28000
1.0 0.0 0.16929070427009052 0.1802706425903282 29000
1.0 0.0 0.10520318306736 0.1954619650057555 30000


==> data/line/ae.comb.txt <==
a_mu a_std e_mu e_std i
0.5740990417158185 0.265024327907848 0.7696494895970716 0.13174119052498395 0
0.8467347692585436 0.3653988620837583 0.652028197929885 0.37193336434722 1000
0.7435700058498125 0.18863451865431252 0.8337151153094151 0.16168237875758384 2000
1.0 0.21194547075544584 0.7593533910667362 0.26204724323725304 3000
1.0 0.013817277801542923 0.5886776477565149 0.1561233255104815 4000
1.0 0.1362866865419696 0.1438011919584447 0.13582774402826203 5000
1.0 0.0 0.0942223656412389 0.23967725503868034 6000
1.0 0.17119628129481562 0.27687715676307223 0.15834184986176647 7000
1.0 0.0 0.1429102803875949 0.16516679818712035 8000
1.0 0.0 0.08470560320928057 0.23268489099813244 9000
1.0 0.052385813894027654 0.16936942788889126 0.17041318199530378 10000
1.0 0.13608134632424027 0.11716376450716963 0.10457305290870678 11000
1.0 0.047403171661976204 0.1354796548845999 0.10946411992508201 12000
1.0 0.07570254525639075 0.22136901166300785 0.11925571650763671 13000
1.0 0.0681886855458909 0.3813153934114421 0.2118357654919814 14000
1.0 0.07538761445264837 0.07740579611745098 0.19351768371652778 15000
1.0 0.0 0.202443052950113 0.1904071987770958 16000
1.0 0.009846224893867236 0.30200084756443235 0.21379412370606157 17000
1.0 0.1434655865519129 0.14440141162540954 0.19091593433577675 18000
1.0 0.0022984363661194894 0.1503065481614889 0.24822630811300808 19000
1.0 0.09106889950063464 0.4731766042700779 0.23757252769264267 20000
1.0 0.0 0.2571374029132024 0.15655864200649497 21000
1.0 0.17104030784370788 0.14508153325405473 0.2462138227040898 22000
1.0 0.06996455773467572 0.07124816578793164 0.06738429907881412 23000
1.0 0.0 0.10421607366550248 0.1914498882920584 24000
1.0 0.0 0.21342795552378485 0.09633438395008394 25000
1.0 0.19913923933472688 0.21342795552378485 0.15882511804164146 26000
1.0 0.0931587686522552 0.18840706718646166 0.22624918208179384 27000
1.0 0.17533381996013694 0.2016803383124116 0.1802710815516965 28000
1.0 0.270211504076735 0.33943558110070393 0.2002981301504292 29000
1.0 0.0 0.3290297963052399 0.10995024163151493 30000


==> data/line/best.biped-4x3.txt <==
mu std i
0.35513619906073857 0.059727687228493066 0
0.6126662504279349 0.19996969134530898 1000
1.818907299161162 0.4705261571290701 2000
2.2280185262745498 0.4410377270551756 3000
3.2203815420686257 0.7345782039475487 4000
4.050398090316011 0.866364324775993 5000
4.049947357036356 0.6900222508040837 6000
4.4988764780062365 0.6686263505576282 7000
4.641895655975796 0.7703754343236824 8000
5.3943123889380145 0.9509049344468017 9000
4.5924033728956735 1.2561213006350946 10000
4.966050033069793 0.9863003472953579 11000
4.712880884316276 1.1424118234970502 12000
5.1704949692316395 1.0688484873701425 13000
5.79917040857167 1.1048694869699334 14000
5.919067880902071 1.014463465737257 15000
6.114292366614852 1.1917126104335884 16000
6.1001472966992685 1.16553796346998 17000
6.4872060560428295 1.2587571670850888 18000
6.3315075277677755 1.1175076356913547 19000
6.608936991315969 1.2198359408580013 20000
6.135526861106187 1.2062601210858075 21000
6.150963231497369 1.313708734780117 22000
6.303709339530562 1.1008577311318648 23000
6.07279240776097 1.265863055626572 24000
6.367721164810535 1.3458632748275905 25000
6.190966451961888 1.3084255366562463 26000
6.27363641244055 1.2424700613552357 27000
5.9891879114537225 1.2280325050673215 28000
6.76315164407943 1.2245762624337153 29000
6.681320928224546 1.4326952700281432 30000


==> data/line/best.biped-6x4.txt <==
mu std i
0.3578721832803766 0.06664966651477738 0
0.4263093421318315 0.2116286589592156 1000
1.082232368121667 0.5159176776048677 2000
1.6376702693787004 0.610393338644544 3000
2.1349141983484934 0.5217455704418732 4000
2.4698178092902783 0.7378514937304758 5000
2.9336369995858216 0.97534894541565 6000
3.230414029651909 1.0045688290865373 7000
3.4420002361332585 1.2060579652051793 8000
4.180097407551616 1.0887977544219405 9000
4.361191430128282 1.2067456579465425 10000
4.287511529619828 1.2324631224936327 11000
4.582812548273885 1.2295784671049406 12000
4.782036751004768 1.1501722035160316 13000
4.408287455844185 1.1591980803257644 14000
5.007283757031795 0.9901203670232143 15000
4.938371185432687 0.9565735565979594 16000
5.061828771785971 0.9226700510120116 17000
4.9497589035097525 0.8127717648838768 18000
5.324321509578252 1.016691994983015 19000
5.032955444036292 1.0363639707254468 20000
4.864606425303973 0.8618154876530418 21000
5.829527642598179 0.9412476186611909 22000
5.261645200584291 0.8236207758613289 23000
5.633367348826659 0.8049492223858449 24000
5.645147046375798 0.6899599167751135 25000
6.092026245487577 0.8373537218948275 26000
6.084978649858786 0.8204452128497028 27000
5.866630080468767 0.8832187388712497 28000
6.335266260529054 0.886526606027185 29000
6.224464696443988 0.9684731285223546 30000


==> data/line/best.comb-14x2.txt <==
mu std i
0.16864273091767668 0.04131471501649162 0
0.3125425207528699 0.0947922940449876 1000
0.5006444444205023 0.16505435140709693 2000
0.8899136972179109 0.15433708537010316 3000
1.6007366863460175 0.4919576406700253 4000
1.8773938011517688 0.3351400716846111 5000
1.9325941769902528 0.4778577887220253 6000
2.211697350722734 0.24205637999032714 7000
2.357911681993571 0.2399396524622229 8000
2.747702714943706 0.3461104234404003 9000
2.6855654816109995 0.30826755432277453 10000
2.8099748066460415 0.28146172488772614 11000
2.8995330485427853 0.3291886300783718 12000
2.8157719515880144 0.3073386818720127 13000
3.1248691089863896 0.3872031971692762 14000
2.99525506849042 0.3712697439459902 15000
3.2462422098575834 0.49485489387665066 16000
3.144716501039352 0.30711327433226676 17000
3.3637429654538087 0.44684578890670945 18000
3.29691490030582 0.22717330451930534 19000
3.467094892317504 0.2703768389156412 20000
3.3550569652007387 0.15919590180927973 21000
3.5495537332457445 0.2477075691086808 22000
3.47618923269758 0.25614558470513327 23000
3.503641982946701 0.2581955955842467 24000
3.467827184259196 0.23904321838925344 25000
3.5649113114073194 0.15991905772037526 26000
3.546541876646906 0.08428938596931225 27000
3.4916405095180263 0.21115423635658193 28000
3.577377917684815 0.20451620017894695 29000
3.5515363325601603 0.24907417621540204 30000


==> data/line/best.comb-7x2.txt <==
mu std i
0.24630934261588555 0.04904877067944012 0
0.3752469535627829 0.06339687091746975 1000
0.6237459882099639 0.10760598555297626 2000
1.4203812137920668 0.46192634864979315 3000
1.6822573433451746 0.48505826770612254 4000
2.0154107027990524 0.5363151575762103 5000
2.2134654798276316 0.36630062169839317 6000
2.5155134400722403 0.41519643640360326 7000
2.6472428243090107 0.38591920970103705 8000
2.843240848118552 0.40663706494886226 9000
3.0362046942623317 0.5021087321356827 10000
3.36224282132976 0.47696959665058747 11000
3.0054653381073653 0.6081928800344375 12000
3.241171580838761 0.4975923668420964 13000
3.236435907131777 0.5718514628171908 14000
3.303863505715115 0.48211217472796153 15000
3.397274414319594 0.5676132148474003 16000
3.4074254116802423 0.5940315381957703 17000
3.355509943385393 0.5542399310838838 18000
3.706039800470838 0.62557324125648 19000
3.278814363191619 0.5352053941763523 20000
3.3030364950569835 0.6064835532409601 21000
3.410730827295701 0.5979785489897304 22000
3.3740778684219914 0.5424133013472592 23000
3.6438288236940455 0.6200893672111273 24000
3.841978253060311 0.6188728426499825 25000
3.817657993737748 0.6028743757388436 26000
3.718181547201714 0.6200201680447613 27000
3.85484248386665 0.6438188473896488 28000
3.678732564497951 0.5648929516476892 29000
3.779063485406246 0.6189182655028846 30000


==> data/line/evo.biped.txt <==
neumann_mu	neumann_std	attn_mu	attn_std	base_mu	base_std	i
0.9417144966291604	0.49199287889572624	0.35513619906073857	0.059727687228493066	0.3129615434709645	0.09931518812895694	0
1.3771114226101877	0.4343650498760757	0.6126662504279349	0.19996969134530898	0.6726983212486336	0.09347255606297745	1000
2.08287415817116	0.37956707327088585	1.818907299161162	0.4705261571290701	0.9520785399677484	0.13992738553468312	2000
2.5682891289839094	0.40382047683814265	2.2280185262745498	0.4410377270551756	1.0273543470238495	0.12681392487153592	3000
2.6423084987848835	0.565379322847141	3.2203815420686257	0.7345782039475487	1.1898142647207348	0.14952106070515295	4000
3.026905412460591	0.5075397914968042	4.050398090316011	0.866364324775993	1.1539348243029417	0.12001697362546031	5000
3.1611255024263696	0.7330693424409057	4.049947357036356	0.6900222508040837	1.412133884571792	0.28283311040677367	6000
3.2848579631667327	0.671045534348897	4.4988764780062365	0.6686263505576282	1.5300652166252455	0.34408098085543903	7000
3.560138008817069	0.4684544091151876	4.641895655975796	0.7703754343236824	1.5342173435959716	0.44360090556118675	8000
3.79824217814535	0.5194398292659946	5.3943123889380145	0.9509049344468017	1.487360189549325	0.44725854011486005	9000
3.6068297215035647	0.6330872990977888	4.5924033728956735	1.2561213006350946	1.5881020939139172	0.5400242841590013	10000
4.297021537322206	1.0953779637860555	4.966050033069793	0.9863003472953579	1.828712885187764	0.9197180425200232	11000
4.051898885492604	0.8018065951844873	4.712880884316276	1.1424118234970502	1.8911231829450612	0.8387987009647015	12000
4.170122218976189	0.8555721556713015	5.1704949692316395	1.0688484873701425	1.7502527590543482	0.9689546424781821	13000
4.507820196200309	0.7771849068206778	5.79917040857167	1.1048694869699334	1.7612937377101348	0.9458928965560933	14000
3.996379144621976	0.7890165566326414	5.919067880902071	1.014463465737257	2.038998994212904	1.1198880169403909	15000
4.239462357131015	0.6916858821313775	6.114292366614852	1.1917126104335884	2.157755036816305	0.9923388455068547	16000
4.487329538167124	0.9077321050279439	6.1001472966992685	1.16553796346998	1.6797334650074671	1.016504018977353	17000
4.0081075277060405	1.2610660910617784	6.4872060560428295	1.2587571670850888	1.6247194014410176	1.0359095974530081	18000
4.085074445562792	1.2051475001044298	6.3315075277677755	1.1175076356913547	2.0313696333016624	0.9306433235517222	19000
4.401806583774052	0.9731145478807234	6.608936991315969	1.2198359408580013	2.1560822741429817	0.8197566155938275	20000
4.037831458033328	1.2473312265377048	6.135526861106187	1.2062601210858075	2.018367865312567	1.033149981939771	21000
4.172290963492496	1.372047890138541	6.150963231497369	1.313708734780117	2.4161264428615294	0.84376857844979	22000
4.803900314694861	0.9114882735131282	6.303709339530562	1.1008577311318648	2.210844307685003	0.9970602443274778	23000
4.366261720254268	0.8320827136418922	6.07279240776097	1.265863055626572	2.2393335891120687	1.1802830450149544	24000
4.850120666233036	1.0437541532459613	6.367721164810535	1.3458632748275905	2.126904180832004	1.0338026024393447	25000
4.792535479195075	0.8344312350989618	6.190966451961888	1.3084255366562463	2.231478579486516	1.095658743653165	26000
4.446086270852272	1.194062375148695	6.27363641244055	1.2424700613552357	2.4239833626930247	0.9715717910506289	27000
4.368942306888113	0.9103368916108426	5.9891879114537225	1.2280325050673215	2.3742744393841675	1.0812626447628815	28000
4.253046755526668	1.008987703950202	6.76315164407943	1.2245762624337153	2.2729882488283253	0.9798026495648345	29000
4.3517829376004045	0.7569685396448524	6.681320928224546	1.4326952700281432	2.335412641457435	1.051461376411251	30000


==> data/line/evo.comb.txt <==
neumann_mu	neumann_std	attn_mu	attn_std	base_mu	base_std	i
0.6161515340691467	0.16928486099743345	0.24630934261588555	0.04904877067944012	0.25507241558407817	0.07107035601833261	0
0.8858886332830308	0.19482501928408966	0.3752469535627829	0.06339687091746975	0.3590978621482635	0.09326783538034573	1000
0.9788203493168691	0.4715543624826739	0.6237459882099639	0.10760598555297626	0.3857330124666225	0.08926834107453765	2000
1.420016023529047	0.2841817457182564	1.4203812137920668	0.46192634864979315	0.7165724315767429	0.08137625099666504	3000
1.2677091266429064	0.39373603916384786	1.6822573433451746	0.48505826770612254	0.8943148788740092	0.14350835973424478	4000
1.4346579898317002	0.6775190950767268	2.0154107027990524	0.5363151575762103	0.9626385042007002	0.28128171397205726	5000
2.1368606699829216	0.5957460443319387	2.2134654798276316	0.36630062169839317	1.3905663736648692	0.18976076702097067	6000
2.339711161598077	0.6830532611002036	2.5155134400722403	0.41519643640360326	1.3666122492145778	0.312667968977728	7000
2.9378470737036335	0.5682602212093207	2.6472428243090107	0.38591920970103705	1.4158671657987218	0.2447031949793761	8000
2.528606533090921	0.49760164223492576	2.843240848118552	0.40663706494886226	1.3469814390154409	0.2772593486136602	9000
2.7360586109841947	0.5194007999693387	3.0362046942623317	0.5021087321356827	1.4108237740417569	0.5097310609723993	10000
2.7170299935477065	0.5940021841891683	3.36224282132976	0.47696959665058747	1.7259085954821365	0.5579978486711668	11000
3.138038503833458	0.5224300400264855	3.0054653381073653	0.6081928800344375	1.844758409020636	0.610059661540823	12000
3.0381496020785024	0.3541418229520853	3.241171580838761	0.4975923668420964	1.5457315714951505	0.8130752914504864	13000
3.2735652740492496	0.3807329040966105	3.236435907131777	0.5718514628171908	1.7279867068058363	0.7631084479360694	14000
3.2326498829784893	0.3578778433035366	3.303863505715115	0.48211217472796153	1.8018098537037848	0.7131303223461126	15000
3.0923675691287404	0.47241454167583014	3.397274414319594	0.5676132148474003	1.8272480481278133	0.7728783828484016	16000
3.177524893190617	0.4717711879152404	3.4074254116802423	0.5940315381957703	1.797059900520005	0.7674537431764393	17000
3.135396608456821	0.42024062315739097	3.355509943385393	0.5542399310838838	1.837408096764528	0.8107044902655924	18000
3.1429248576036364	0.4337797096160271	3.706039800470838	0.62557324125648	1.8772717101041705	0.792108352698007	19000
3.1620714021308762	0.30987655886775944	3.278814363191619	0.5352053941763523	1.7159267065005812	0.8472663679186093	20000
3.2116772489820336	0.4074037151096005	3.3030364950569835	0.6064835532409601	1.6932350658983986	0.9751324244273888	21000
3.2089812241100817	0.2684975946340409	3.410730827295701	0.5979785489897304	2.067221785248141	0.8644306575739145	22000
3.2742258549723906	0.2910385019417126	3.3740778684219914	0.5424133013472592	2.052083529952447	0.9875462570660968	23000
3.2873438235567103	0.3453560422098383	3.6438288236940455	0.6200893672111273	1.8816990343395843	1.0123270267748892	24000
3.4279067064326303	0.2758104489627166	3.841978253060311	0.6188728426499825	1.848037619472356	0.9838269403601277	25000
3.368740558980719	0.35336832023423703	3.817657993737748	0.6028743757388436	1.9787244137322904	1.087154305265301	26000
3.4862665577915077	0.33182918906539116	3.718181547201714	0.6200201680447613	1.9145127841373568	1.0053713570990004	27000
3.2280461952669706	0.2797642442433436	3.85484248386665	0.6438188473896488	2.0397426639442795	0.9236082563462393	28000
3.3924051098119867	0.08552014385248988	3.678732564497951	0.5648929516476892	1.993397430819456	1.0600302221093871	29000
3.188567340929592	0.27848862930495755	3.779063485406246	0.6189182655028846	1.970490884890956	1.0342835552756982	30000


==> data/line/finetune.biped-4x3.txt <==
mu std i
0.28876869646118725 0.06920693406156216 0
1.7571842115735683 0.9252144593770978 1000
3.4770303785522882 0.9272805643160483 2000
4.7419196381433615 1.1233827641547427 3000
4.502047686369447 0.8180405905722336 4000
4.668453756420194 0.8288806437607631 5000
5.1486541186045125 1.0212746416604364 6000
5.7786187405663325 1.1165796254043916 7000
6.217834778091233 1.3859094361023838 8000
5.628983187409282 1.204517808013218 9000
6.0436576279161685 1.3512042702556832 10000


==> data/line/finetune.biped-6x4.txt <==
mu std i
0.34297301452588963 0.05683933986306466 0
0.7391322021745855 0.7365147241957901 1000
2.6884054916582727 1.239041178131561 2000
3.160137294138277 1.349822023412369 3000
4.624614590465267 1.3417745288990184 4000
5.060435730160981 1.6865417925236958 5000
5.664969762117533 1.5445687799384196 6000
5.815439346743558 1.3895514658562864 7000
6.312968985541656 1.2710273472329026 8000
6.368846937118122 1.1566251907343372 9000
6.132819528074398 0.9463865653399159 10000


==> data/line/finetune.comb-14x2.txt <==
mu std i
0.2397055198648472 0.11398811815575048 0
0.8287425732550087 0.2778792083981883 1000
1.216591157811873 0.3231609315628021 2000
1.614103705764132 0.3627350072654053 3000
2.0357762936991053 0.38383844770515735 4000
2.523444315840249 0.3787432308489859 5000
2.755968487607224 0.30953260852531367 6000
2.9596431037574185 0.24992397345924422 7000
3.288248596892565 0.5350530465672312 8000
3.317359092925133 0.4317374242472137 9000
3.43438265282714 0.4744274778355206 10000


==> data/line/finetune.comb-7x2.txt <==
mu std i
0.34808297120123755 0.049266715572077846 0
0.9516274852098042 0.39551234075875064 1000
1.5785979868974602 0.6238524736235812 2000
1.9109040333764755 0.6231488908155585 3000
2.4065822432752197 0.5773511862983977 4000
2.899260619950089 0.7040931936469775 5000
2.9908860605273464 0.700403064020264 6000
3.4525396449761803 0.7171843599620655 7000
3.561702987910266 0.6457794762371468 8000
3.631949609364241 0.629961249968564 9000
3.5673639453698085 0.8164113438273847 10000

